Scalable adaptive algorithms for next-generation multiphase flow simulations

High-fidelity flow simulations are indispensable when analyzing systems exhibiting multiphase flow phenomena. The accuracy of multiphase flow simulations is strongly contingent upon the finest mesh resolution used to represent the fluid-fluid interfaces. However, the increased resolution comes at a higher computational cost. In this work, we propose algorithmic advances that aim to reduce the computational cost without compromising on the physics by selectively detecting key regions of interest (droplets/filaments) that require significantly higher resolution. The framework uses an adaptive octree-based meshing framework that is integrated with PETSc's linear algebra solvers. We demonstrate scaling of the framework up to 114,688 processes on TACC's Frontera. Finally, we deploy the framework to simulate one of the most resolved simulations of primary jet atomization. This simulation -- equivalent to 35 trillion grid points on a uniform grid -- is 64 times larger than the current state-of-the-art simulations and provides unprecedented insights into an important flow physics problem with a diverse array of engineering applications.

==> Data/Compariosn.txt <==
[TIMERS] Block1-ch           :76.6765 s
[TIMERS] Block1-ns           :80.1129 s
[TIMERS] Block1-pp           :28.9309 s
[TIMERS] Block1-vu           :61.8975 s
[TIMERS] Block2-ch           :74.3099 s
[TIMERS] Block2-ns           :73.6371 s
[TIMERS] Block2-pp           :22.2261 s
[TIMERS] Block2-vu           :56.2321 s
[TIMERS] Remesh              :68.6327 s
[TIMERS] EquationUpdate      :0.197576 s

[INFO] Timings Info
[TIMERS] Block1-ch           :23.5179 s
[TIMERS] Block1-ns           :44.3316 s
[TIMERS] Block1-pp           :22.6049 s
[TIMERS] Block1-vu           :17.2909 s
[TIMERS] Block2-ch           :21.6425 s
[TIMERS] Block2-ns           :41.1889 s
[TIMERS] Block2-pp           :14.1506 s
[TIMERS] Block2-vu           :13.15 s
[TIMERS] Remesh              :28.8514 s
[TIMERS] EquationUpdate      :2.29039 s

[TIMERS] Block1-ch           :31.1158 s
[TIMERS] Block1-ns           :44.9951 s
[TIMERS] Block1-pp           :31.8997 s
[TIMERS] Block1-vu           :32.9306 s
[TIMERS] Block2-ch           :29.2969 s
[TIMERS] Block2-ns           :41.8966 s
[TIMERS] Block2-pp           :22.8762 s
[TIMERS] Block2-vu           :26.9294 s
[TIMERS] Remesh              :28.6499 s
[TIMERS] EquationUpdate      :2.30996 s

[TIMERS] Block1-ch           :23.9927 s
[TIMERS] Block1-ns           :38.0276 s
[TIMERS] Block1-pp           :22.6436 s
[TIMERS] Block1-vu           :17.3335 s
[TIMERS] Block2-ch           :21.6224 s
[TIMERS] Block2-ns           :35.046 s
[TIMERS] Block2-pp           :13.9687 s
[TIMERS] Block2-vu           :13.1453 s
[TIMERS] Remesh              :28.7084 s
[TIMERS] EquationUpdate      :2.37667 s


[INFO] Timings Info
[TIMERS] Block1-ch           :25.9416 s
[TIMERS] Block1-ns           :34.4773 s
[TIMERS] Block1-pp           :23.9784 s
[TIMERS] Block1-vu           :19.7511 s
[TIMERS] Block2-ch           :24.0349 s
[TIMERS] Block2-ns           :31.4444 s
[TIMERS] Block2-pp           :15.5046 s
[TIMERS] Block2-vu           :15.1086 s
[TIMERS] Remesh              :32.4199 s
[TIMERS] EquationUpdate      :2.68611 s


==> Data/ElementDistribution.txt <==
Levels ElementCount ElementFrac VolumeFrac
0	0	0	0
1	0	0	0
2	0	0	0
3	0	0	0
4	0	0	0
5	32156	9.09E-05	9.81E-01
6	1596	4.51E-06	6.09E-03
7	22523	6.36E-05	1.07E-02
8	10878	3.07E-05	6.48E-04
9	54805	0.000154878	4.08E-04
10	368899	0.0010425	3.44E-04
11	1998666	0.00564819	2.33E-04
12	8815737	0.0249131	1.28E-04
13	37349264	0.105548	6.79379154462367E-05
14	54544503	0.154142	1.24E-05
15	250660424	0.708362	7.12419773662987E-06
16	0	0	0
17	0	0	0
18	0	0	0
19	0	0	0
20	0	0	0
21	0	0	0
22	0	0	0
23	0	0	0
24	0	0	0
25	0	0	0
26	0	0	0
27	0	0	0
28	0	0	0
29	0	0	0
30	0	0	0
31	0	0	0


==> Data/ElementDistributionReduced.txt <==
Levels ElementFrac
10	0.001387088
11	0.00564819
12	0.0249131
13	0.105548
14	0.154142
15	0.708362


==> Data/StrongScalingMatVec.txt <==
npes   ghostexchange	matvec
224   0.0398944	2.83775
448   0.0257466	1.42065
896   0.017626	0.715081
1792   0.0139435	0.360139
3584   0.00496493	0.181735
7168   0.00422901	0.0932433
14336   0.00350838	0.0483975
28672   0.00190644	0.0257466


==> Data/WeakScalingMatVec.txt <==
npes  matvec	ghostexchange
28 1.57152	0.0118409
224 1.61888	0.022328
1792 1.6729	0.0311788
14336 1.72361	0.0767382

==> Data/scaling.txt <==
Nodes Block1-ch      Block1-ns      Block1-pp      Block1-vu      Block2-ch      Block2-ns      Block2-pp      Block2-vu      Remesh         EquationUpdate 
256 124.925 185.178 426.357 151.634 118.456 161.661 90.6653 128.179 184.684 20.859 
512 78.3566 101.942 273.023 105.031 64.8535 85.3766 51.085 75.2197 132.551 13.1207 
1024 53.1583  59.9929  121.074  47.9458  33.2202  52.0991  30.9999  42.7726  76.9475  11.8895 
2048 44.9873  28.5661  77.7923  27.9291  18.17  24.1646  18.5054  22.8824  100.477  5.76325 
